Silicates in D-type symbiotic stars: an ISO overview

We investigate the IR spectral features of a sample of D-type symbiotic stars. Analyzing unexploited ISO-SWS data, deriving the basic observational parameters of dust bands and comparing them with respect to those observed in other astronomical sources, we try to highlight the effect of environment on grain chemistry and physic. We find strong amorphous silicate emission bands at 10 micron and 18 micron in a large fraction of the sample. The analysis of the 10 micron band, along with a direct comparison with several astronomical sources, reveals that silicate dust in symbiotic stars shows features between the characteristic circumstellar environments and the interstellar medium. This indicates an increasing reprocessing of grains in relation to specific symbiotic behavior of the objects. A correlation between the central wavelength of the 10 and 18 micron dust bands is found. By the modeling of IR spectral lines we investigate also dust grains conditions within the shocked nebulae. Both the unusual depletion values and the high sputtering efficiency might be explained by the formation of SiO moleculae, which are known to be a very reliable shock tracer. We conclude that the signature of dust chemical disturbance due to symbiotic activity should be looked for in the outer, circumbinary, expanding shells where the environmental conditions for grain processing might be achieved. Symbiotic stars are thus attractive targets for new mid-infrared and mm observations.

==> readme.txt <==
***To the Associate Editor-in-Chief - THE ASTRONOMICAL JOURNAL***

Dear Ms. Hanson, 

we are grateful for sending us the report of the referee.
We would like to thank him again for the helpful comments to our paper:
"Silicates in D-type symbiotic stars: an ISO overview" (AJ MS205689) by Angeloni et al.

The paper has been revised taking into considerations all his comments. 
We hope that this new version can now be considered for publication in the AJ.
In the following, R stands for Referee's comment, while A stands for Author's answer.

Sincerely

Rodolfo Angeloni


*******************************************************************************

***To the referee***

In the following we answer to the comments raised in the report. 
R stands for Referee's comment, while A stands for Author's answer. 

Sincerely

Rodolfo Angeloni


*********************Referee's Report*************************************

R) I have looked at the revised version of this paper and at the authors' response.
They have made a genuine and serious attempt to address and/or respond to comments
on the first version. There are a couple of very minor points that the authors have
overlooked which will need to be addressed.

R) (a) they have amended the caption to Fig 1 to acknowledge that the S/N on the BI Cru
data is poor but I think the same qualification needs to be in the text (end of
first paragraph of 3.1)

A-a) Now the revised sentence is: "...and BI, where no traces of amorphous silicate bands are recognizable and the spectrum appears almost dust featureless; nonetheless, it is worth noticing that for this last object the poor S/N of the ISO spectrum doesn't allow to conclusively state about the actual presence of some dust features."


R) (b) the word 'redshift' has been replaced as suggested but not in 3rd para of 3.1.1.

A-b) In the previous version of the paper we missed the adjective "redshifted". It has been finally corrected, and now the whole sentnce sounds: "Even if the FWHM of the 10 \mum \, band is practically identical to that of typical stellar objects, the central wavelength of the peak appears clearly at longer wavelengths..."
